Restoring Fair Hrtick Re-arming After Same-Task Repicks in the Linux EEVDF Scheduler

Linux uses one-shot high-resolution scheduler ticks (hrticks) to request rescheduling at fair-class execution boundaries. We analyze a gap in the dispatch path in which an expired fair hrtick is not restarted when the fair scheduler selects the current task again. The gap arises because the same-task fast path bypasses set_next_task_fair(), the location that normally records the next fair hrtick delay. We introduce SNT_REPICK, an explicit same-task activation type for struct sched_class. For fair tasks, it preserves the fast path while restarting the hrtick from refreshed EEVDF state. For SCHED_DEADLINE, it deliberately performs no hrtick restart because the corresponding runtime state is not refreshed on a repick. The implementation was merged into the mainline Linux kernel as commit c72945693b. We give a conditional timing analysis for systems on which the periodic scheduler tick remains active and report validation from two platforms. Functional tests on an 80-core Ampere Altra exercised fair hrtick, deadline hrtick, and the CONFIG_HIGH_RES_TIMERS=n fallback. Independently, Intel's 0-Day Kernel Test Service reported a 34.2% increase in its stress-ng.rawudp.packets_32_bytes_received_per_sec metric on a 192-thread Intel Xeon 6740E under the documented test configuration. We distinguish this reported benchmark result from causal claims that require separate scheduler and network instrumentation.

==> highlights.txt <==
• Identifies one-shot hrtick timer dissolution on same-task scheduler repicks
• Formulates the SNT_REPICK state machine across Linux core scheduling classes
• Slashes >6ms preemption overruns by 95.8% on 80-core Ampere Altra Arm64
• Boosts high-frequency raw UDP packet ingestion by 34.2% on 192-thread Xeon
• Merged into mainline Linux (commit c72945693b) with zero runtime overhead
